FAST and Dark: A catalogue of Dark Galaxy Candidates within 50 Mpc

Using the first data release of the Five-hundred-meter Aperture Spherical radio Telescope (FAST) All-Sky HI survey (FASHI), we compile a catalogue of 70 dark galaxy candidates (DGCs) within 50 Mpc. We select DGCs without an identified optical counterpart at a limiting g-band magnitude of ~ 28 mag arcsec^-2 in the DESI Legacy Survey, using both automatic cross-checking with optical catalogues and visual inspection of the colour images. After validating our DGCs, excluding potential spurious detections, issues in the registered position of the HI sources, and possible Radio Frequency Interferences (RFIs), we analyse their distribution over the surveyed sky, HI mass, linewidths, and inferred distance. They appear evenly distributed across the surveyed area, with no apparent bias to isolation. We did not find any DGC within the Local Volume (11 Mpc) in the sky surveyed by this first release of FASHI. We compare the observed properties of DGCs with those of galaxies with optical counterparts, finding that DGCs tend to have higher linewidths for a given HI mass. We discuss our DGCs in light of theoretical works, and compare them with other observational samples from previous HI surveys. This work presents a catalogue of dark galaxy candidates, which can serve as a basis for follow-up studies.

==> DarkGalaxies_SUPPLEMENTARY_MATERIALS/FINAL_DARK_CLEAN.csv <==
ID_FASHI,Name,ra,dec,ra-dec_err,cz,cz_err,cz_min,cz_max,v_radio,v_radio_err,freq,freq_err,z,z_err,ell_maj,ell_min,ell_pa,W_50,W_50_err,W_20,W_20_err,F_peak,F_peak_err,S_bf,S_bf_err,S_sum,S_sum_err,rms,SNR,distance,distance_err,log10Mass,log10Mass_err ,RHI,Comment
20230030525,J125708.36+483817.8,194.2848,48.6383,0.0046,811.82,1.97,694.63,934.87,809.62,1.97,1416.5698,0.0093,0.00271,0.000007,6.7,5,89,64.26,3.94,78.81,5.91,11.85,2.92,615.01,109.86,611.65,109.86,2.92,10.4,15.3,0.77,7.53,0.09,1.644939784,
20230013075,J112033.04+355404.9,170.1377,35.9014,0.0019,828.25,2.56,493.76,1188.57,825.97,2.56,1416.4923,0.0121,0.00276,0.000009,3.1,3.1,0,274.32,5.12,422.7,7.68,4.09,1.11,1192.66,73.4,1110.88,73.4,1.11,25.54,14.41,0.72,7.76,0.05,2.150453244,
20230038509,J100333.66+571823.4,150.8902,57.3065,0.0038,929.7,2.05,882.48,1032.27,926.83,2.05,1416.0145,0.0097,0.0031,0.000007,3.3,3.3,0,115.13,4.1,138.9,6.16,5.43,1.33,460.7,38.58,415.26,38.58,1.33,12.75,18.54,0.93,7.57,0.06,1.723415539,
20230022177,J070403.17+412440.6,106.0132,41.4113,0.0032,946,2.9,901.92,1038.7,943.02,2.9,1415.9377,0.0138,0.00316,0.00001,2.7,2.7,0,30.74,5.81,98.49,8.71,5.15,1.09,232.04,29.91,182.05,29.91,1.09,15.21,18.58,0.93,7.27,0.07,1.215038402,some sky background subtraction patterns.
20230011600,J080143.85+343249.5,120.4327,34.5471,0.0036,1082.96,1.75,967.01,1195.05,1079.06,1.75,1415.2932,0.0083,0.00361,0.000006,6.6,5.4,42,92.31,3.5,111.42,5.26,10.48,2.5,813.68,91.53,763.13,91.53,2.5,13.39,20.49,1.02,7.9,0.07,2.531453792,
20230025624,J064727.72+435152.8,101.8655,43.8647,0.0035,1090.31,2.8,986.54,1227.64,1086.36,2.8,1415.2586,0.0132,0.00364,0.000009,3.3,3.3,0,72.35,5.59,124.61,8.39,4.76,1.08,322.56,40.77,262.35,40.77,1.08,13.87,20.16,1.01,7.49,0.07,1.570037423,
20230025619,J070400.47+435135.8,106.002,43.8599,0.0037,1105.4,1.77,973.52,1234.17,1101.34,1.77,1415.1876,0.0084,0.00369,0.000006,2.4,2.4,0,118.69,3.54,136.81,5.31,2.48,0.83,293.8,32.5,237.79,32.5,0.83,12.91,20.38,1.02,7.46,0.06,1.516107529,Background galaxies within the beam.
20230004501,J114336.68-005031.7,175.9028,-0.8421,0.0063,1115.9,4.07,999.55,1240.67,1111.76,4.07,1415.1383,0.0193,0.00372,0.000014,6.3,5.6,31,72.7,8.15,106.92,12.22,9.58,4.35,722.97,164.08,500.02,164.08,4.35,7.71,14.68,0.73,7.56,0.11,1.703452407,Near PGC 3108503 (z = 0.02). The small white galaxy near the beam centre is in the background (z = 0.32).
20230027144,J084333.16+452205.5,130.8882,45.3682,0.0036,1121.16,2.09,1032.12,1240.67,1116.98,2.09,1415.1135,0.0099,0.00374,0.000007,6.4,3.8,3,90.24,4.18,117.33,6.27,8.09,2.28,731.72,79.42,659.31,79.42,2.28,13.36,21.45,1.07,7.9,0.06,2.531453792,
20230023133,J071647.08+420758.0,109.1962,42.1328,0.0024,1125.73,1.4,986.55,1286.33,1121.52,1.4,1415.092,0.0067,0.00376,0.000005,4.3,2.8,25,140.39,2.81,167.91,4.21,4.46,0.93,556.62,39.29,547.46,39.29,0.93,20.05,20.78,1.04,7.75,0.05,2.125543534,
20230024458,J161450.66+425326.6,243.7111,42.8907,0.0034,1127.6,1.86,1038.62,1234.13,1123.37,1.86,1415.0833,0.0088,0.00376,0.000006,2.3,2.3,0,81.32,3.72,105.76,5.59,2.73,0.66,215.8,22.33,210.38,22.33,0.66,14.25,19.98,1,7.31,0.06,1.273004692,
20230013251,J152434.32+360141.0,231.143,36.0281,0.0042,1193.25,3.07,1084.18,1299.28,1188.52,3.07,1414.7746,0.0145,0.00398,0.00001,2.6,2.6,0,69.92,6.13,113.08,9.2,3.13,0.98,238.95,34.81,210.08,34.81,0.98,11.5,20.99,1.05,7.39,0.08,1.39736546,
20230008785,J165425.74+322425.9,253.6073,32.4072,0.0072,1250.86,2.1,1083.57,1389.89,1245.66,2.1,1414.5039,0.01,0.00417,0.000007,5.6,4,125,33.75,4.2,40.57,6.31,6.67,1.62,158.61,33.22,100.02,33.22,1.62,6.67,20.71,1.04,7.2,0.1,1.119876173,Small background galaxies (a couple spectroscopically confirmed; z = 0.229 and z = 1.611).
20230034675,J105332.15+530811.4,163.3839,53.1365,0.0019,1505.55,1.04,1272.49,1729.52,1498.03,1.04,1413.3081,0.0049,0.00502,0.000003,5,5,0,252.73,2.07,276.76,3.11,6.76,1.67,1708.85,88.57,1845.46,88.57,1.67,25.39,26.11,1.31,8.44,0.05,4.749085674,
20230041478,J111025.62+635847.3,167.6068,63.9798,0.004,1523.04,1.86,1299.06,1664.54,1515.34,1.86,1413.2261,0.0088,0.00508,0.000006,3.8,3.8,0,141.98,3.72,159.32,5.58,4.53,1.77,642.72,83.52,488.04,83.52,1.77,12.01,26.72,1.34,8.03,0.07,2.945438806,
20230003534,J124255.68-020859.6,190.732,-2.1499,0.0081,1523.23,1.17,1481.25,1559.61,1515.53,1.17,1413.2252,0.0056,0.00508,0.000004,4.2,4.2,0,31.46,2.35,33.16,3.52,4.13,1.53,129.8,29.9,99.37,29.9,1.53,5.96,23.91,1.2,7.24,0.11,1.173302522,Background galaxies within the beam.
20230060203,J233232.83-050907.2,353.1368,-5.152,0.0031,1625.33,1.69,1539.98,1696.81,1616.57,1.69,1412.7465,0.008,0.00542,0.000006,5.4,4.2,97,24.69,3.37,48.43,5.06,36.65,5.91,1151.42,175.28,1100.05,175.28,5.91,15.5,20.7,1.03,8.06,0.08,3.050211853,Two small galaxies near the centre; too small for the inferred HI radius.
20230015491,J091821.73+371451.9,139.5906,37.2478,0.0031,1629.66,1.21,1559.53,1690.25,1620.85,1.21,1412.7262,0.0058,0.00544,0.000004,3.9,3.9,0,48.58,2.43,61.04,3.64,6.67,1.14,314.22,30.51,308.14,30.51,1.14,15.59,27.9,1.4,7.76,0.06,2.150453244,Foreground star.
20230022385,J121631.51+413442.7,184.1313,41.5785,0.0043,1634.13,2.54,1494.27,1755.68,1625.27,2.54,1412.7053,0.012,0.00545,0.000009,2.8,2.8,0,180.13,5.08,208.69,7.62,1.33,0.62,238.79,24.5,235.69,24.5,0.62,11.29,28.37,1.42,7.65,0.06,1.891777276,
20230031325,J160704.48+493244.4,241.7687,49.5457,0.0052,1645.28,3.5,1572.51,1709.8,1636.3,3.5,1412.653,0.0166,0.00549,0.000012,3.1,3.1,0,27.55,6.99,64.5,10.49,3.7,1.06,131.39,29.14,121.58,29.14,1.06,9.33,27.06,1.35,7.35,0.11,1.333736401,
20230026367,J092925.44+443052.0,142.356,44.5144,0.0044,1686.8,2.82,1631.29,1781.74,1677.36,2.82,1412.4585,0.0133,0.00563,0.000009,4.2,4.2,0,24.16,5.63,57.5,8.45,6.65,1.44,197.22,41.74,168.69,41.74,1.44,11,28.66,1.43,7.58,0.1,1.743612622,The small blue galaxy on the right side of the beam is in the background (z = 0.073).
20230052891,J114900.94+595431.7,177.2539,59.9088,0.0044,1733,2.75,1571.47,1970.6,1723.04,2.75,1412.2421,0.013,0.00578,0.000009,3.6,3.6,0,95.85,5.51,126.97,8.26,6.8,2.18,586.02,107.17,520.47,107.17,2.18,10.87,29.08,1.45,8.06,0.09,3.050211853,some sky background subtraction patterns.
20230022257,J123812.54+412845.4,189.5522,41.4793,0.0048,1769.55,2.92,1663.94,1847.2,1759.17,2.92,1412.0709,0.0138,0.0059,0.00001,3.5,3.5,0,54.17,5.84,84.09,8.76,2.73,0.85,159.3,27.55,171.38,27.55,0.85,10.05,30.1,1.5,7.53,0.09,1.644939784,
20230013187,J112035.75+355850.5,170.149,35.9807,0.0049,1769.68,3.11,1577.93,1937.62,1759.29,3.11,1412.0703,0.0147,0.0059,0.00001,7.6,4.7,17,84.68,6.21,117.44,9.32,7.04,2.62,603.94,122.27,342.16,122.27,2.62,9.89,30.25,1.51,8.11,0.1,3.233180898,The bright blue galaxy in the lower-right part of the beam is in the background (z = 0.085).
20230035320,J160157.89+534122.7,240.4912,53.6897,0.0024,1796.25,3.18,1487.95,2108.99,1785.55,3.18,1411.9459,0.0151,0.00599,0.000011,3,3,0,301.3,6.37,446.77,9.55,3.14,1.1,978.41,67.92,946.98,67.92,1.1,20.33,29.34,1.47,8.3,0.05,4.034316852,
20230039276,J170711.40+582215.3,256.7975,58.3709,0.0035,1816.09,1.84,1579.32,2082.78,1805.15,1.84,1411.853,0.0087,0.00606,0.000006,2.7,2.7,0,141.34,3.69,163.27,5.53,4.44,1.25,514.29,69.72,611.96,69.72,1.25,13.63,29.5,1.48,8.02,0.07,2.911320405,The galaxy in the lower-left part of the beam is in the background (z = 0.081).
20230037220,J132006.72+552937.4,200.028,55.4937,0.0051,1817.1,0.87,1748.95,1879.91,1806.15,0.87,1411.8483,0.0041,0.00606,0.000003,7.7,4.1,14,48.04,1.73,50.38,2.6,8.26,2.02,335.57,54.03,293.14,54.03,2.02,9.46,30.26,1.51,7.86,0.08,2.416184001,
20230039291,J093055.49+582324.3,142.7312,58.3901,0.003,1824.2,3.42,1585.84,2089.32,1813.17,3.42,1411.815,0.0162,0.00608,0.000012,5,2.9,0,227.78,6.83,332.19,10.25,5,1.81,1112.48,100.86,1125.25,100.86,1.81,16.05,30.64,1.53,8.39,0.06,4.480330011,
20230024763,J091925.68+430737.8,139.857,43.1272,0.0038,1824.6,2.71,1670.72,1912.59,1813.56,2.71,1411.8132,0.0128,0.00609,0.000009,2.8,2.8,0,75.33,5.42,116.47,8.13,5.02,1.29,358.55,48.46,324.33,48.46,1.29,12.7,30.64,1.53,7.9,0.07,2.531453792,
20230023761,J083956.55+422858.0,129.9856,42.4828,0.0043,1834.52,2.95,1500.85,2075.99,1823.36,2.95,1411.7667,0.014,0.00612,0.00001,2.4,2.4,0,419.43,5.89,457.47,8.84,2.52,0.88,509.3,52.11,458.36,52.11,0.88,11.23,30.44,1.52,8.04,0.06,2.979957048,
20230014590,J124123.61+364532.7,190.3484,36.7591,0.0067,1837.71,2.9,1675.92,2009.61,1826.51,2.9,1411.7518,0.0138,0.00613,0.00001,2.3,2.3,0,133.67,5.81,148.75,8.71,1.06,0.41,85.67,18.28,59.54,18.28,0.41,7.18,30.94,1.55,7.28,0.1,1.229277703,
20230010383,J150045.42+332746.9,225.1892,33.463,0.0018,1851.64,2.8,1579.29,2122.05,1840.27,2.8,1411.6866,0.0133,0.00618,0.000009,9.4,3.9,178,263.6,5.6,453.88,8.4,10.34,2.69,2927.26,155.67,2986.68,155.67,2.69,26.45,29.8,1.49,8.78,0.05,7.057485659,
20230001602,J091515.24-042829.4,138.8135,-4.4748,0.0031,1854.41,2.57,1644.48,2062.97,1843.01,2.57,1411.6736,0.0122,0.00619,0.000009,2.4,2.4,0,288.56,5.15,342.87,7.72,4.01,1.27,838.97,64.12,851.36,64.12,1.27,15.36,28.81,1.44,8.21,0.05,3.632703935,The galaxy on the left within the 3′ beam has z = 0.178.
20230005081,J033817.46+001508.0,54.5727,0.2522,0.0031,1878.67,3.03,1729.18,1951.89,1866.97,3.03,1411.5601,0.0144,0.00627,0.00001,3.6,3.6,0,41.81,6.07,117.76,9.1,5.5,1.44,361.95,51.75,371.78,51.75,1.44,15.41,25.82,1.29,7.75,0.08,2.125543534,Background galaxies (z > 0.1).
20230003584,J124604.90-020626.7,191.5204,-2.1074,0.0055,1911.89,1.6,1840.53,1997.53,1899.77,1.6,1411.4047,0.0076,0.00638,0.000005,2.5,2.5,0,36.22,3.2,43.18,4.8,4.28,0.94,126.13,27.77,181.5,27.77,0.94,8.84,28.08,1.4,7.37,0.11,1.365180274,The small blue galaxy in the lower-left part of the beam is in the background (z = 0.102).
20230002879,J043131.94-030035.1,67.8831,-3.0097,0.004,1921.66,1.9,1729.23,2285.49,1909.42,1.9,1411.359,0.009,0.00641,0.000006,2.9,2.9,0,135.83,3.8,153.96,5.7,4.09,1.54,546.15,90.06,552.76,90.06,1.54,12.03,26.43,1.32,7.95,0.08,2.68330478,
20230031142,J133515.29+492111.6,203.8137,49.3532,0.0037,1931.26,0.92,1807.79,2056.39,1918.9,0.92,1411.3141,0.0043,0.00644,0.000003,2,2,0,138.87,1.83,143.7,2.75,1.81,0.53,203.06,20.19,207.52,20.19,0.53,12.9,31.44,1.57,7.67,0.06,1.936377396,
20230039522,J144529.78+584350.8,221.3741,58.7308,0.0027,1938.29,1.68,1716.32,2180.86,1925.84,1.68,1411.2812,0.0079,0.00647,0.000006,3.2,3.2,0,323.03,3.35,353.92,5.03,3.53,1.19,962.74,63.4,966.43,63.4,1.19,17.79,32.17,1.61,8.37,0.05,4.377135635,"In Legacy, ghost image from a nearby star."
20230052381,J072542.59+383213.3,111.4274,38.537,0.0057,1999.39,1.97,1898.28,2075.1,1986.14,1.97,1410.9955,0.0093,0.00667,0.000007,3.2,3.2,0,50.85,3.94,60.46,5.91,3.28,0.99,151.11,31.46,66.81,31.46,0.99,8.44,31.68,1.58,7.55,0.1,1.683720518,The galaxies within the beam are in the background (z > 0.1).
20230006485,J083954.80+303339.7,129.9783,30.561,0.0058,1999.39,2.2,1859.97,2167.58,1986.14,2.2,1410.9955,0.0104,0.00667,0.000007,2.4,2.4,0,100.81,4.41,112.36,6.61,2.5,0.84,177.13,36.11,188.76,36.11,0.84,8.27,32.78,1.64,7.65,0.1,1.891777276,
20230002491,J032929.05-032610.7,52.371,-3.4363,0.0058,2006.75,1.2,1827.35,2226.64,1993.41,1.2,1410.961,0.0057,0.00669,0.000004,3.2,3.2,0,114.71,2.39,118.19,3.59,2.68,1,227.83,49.42,236.83,49.42,1,8.37,27.44,1.37,7.6,0.1,1.784719646,Foreground star.
20230062294,J092523.19+430627.5,141.3466,43.1076,0.0024,2009.92,2.73,1898.22,2094.67,1996.53,2.73,1410.9463,0.0129,0.0067,0.000009,3.1,3.1,0,46.85,5.46,148.04,8.19,6.97,1.51,515.98,50.61,514.01,50.61,1.51,19.78,32.98,1.65,8.12,0.06,3.271071253,
20230025708,J082653.79+435634.5,126.7241,43.9429,0.0043,2018.25,1.66,1899.25,2187.29,2004.75,1.66,1410.9073,0.0079,0.00673,0.000006,2.4,2.4,0,130.56,3.32,142.73,4.97,1.91,0.76,249.03,31.56,230.67,31.56,0.76,11.29,32.4,1.62,7.79,0.07,2.226947631,
20230052273,J094223.18+334138.3,145.5966,33.694,0.005,2043.01,1.52,1852.41,2199.55,2029.18,1.52,1410.7916,0.0072,0.00681,0.000005,5.7,4.8,108,104.12,3.04,111.58,4.55,5.96,2.3,572.34,104.96,665.81,104.96,2.3,9.65,34.31,1.72,8.2,0.09,3.590624619,
20230004212,J163502.22-011423.5,248.7593,-1.2398,0.0046,2068.63,2.98,1938.48,2187.27,2054.45,2.98,1410.6718,0.0141,0.0069,0.00001,3,3,0,47.17,5.96,81.16,8.94,6.55,1.81,330.86,69.33,397.84,69.33,1.81,10.5,27.24,1.36,7.76,0.1,2.150453244,
20230039534,J063646.21+584444.8,99.1925,58.7458,0.005,2084.26,3.45,1905.73,2226.53,2069.87,3.45,1410.5988,0.0164,0.00695,0.000012,3,3,0,80.99,6.91,119.38,10.36,3.55,1.35,296.26,59.2,268.8,59.2,1.35,9.63,31.53,1.58,7.84,0.1,2.360532609,
20230034859,J105757.05+531847.8,164.4877,53.3133,0.0022,2113.5,1.48,1931.83,2292,2098.7,1.48,1410.4622,0.007,0.00705,0.000005,3.6,3.6,0,264.22,2.97,299.57,4.45,5.65,1.68,1488.52,79.14,1411.6,79.14,1.68,21.51,34.75,1.74,8.62,0.05,5.857199334,"a faint source 45"" off the centre (SE). Given the HI mass, this source appears to be too small for being the optical counterpart."
20230013177,J112138.99+355807.3,170.4125,35.9687,0.0023,2117.08,1.03,1846.73,2534.61,2102.23,1.03,1410.4455,0.0049,0.00706,0.000004,1.9,1.9,0,382.69,2.07,399.18,3.1,2.16,0.78,817.64,51.17,927.7,51.17,0.78,21.06,34.87,1.74,8.37,0.05,4.377135635,The small galaxy in the lower-left part of the beam is in the background (z = 0.196).
20230007184,J111803.15+311514.4,169.5131,31.254,0.0023,2141.96,1.82,1971.07,2311.66,2126.76,1.82,1410.3292,0.0086,0.00714,0.000006,4.4,4.4,0,93.63,3.63,146.14,5.45,7.66,1.43,750.13,64.67,706.42,64.67,1.43,21.42,35.2,1.76,8.34,0.06,4.226783509,PGC 1938598 (z = 0.139) within the beam.
20230062314,J142141.56+431258.5,215.4231,43.2163,0.0077,2194.31,1.84,2114.2,2238.74,2178.37,1.84,1410.0847,0.0087,0.00732,0.000006,3.1,3.1,0,54.75,3.67,59.34,5.51,3.82,1.23,144.08,31.82,140.75,31.82,1.23,6.26,33.89,1.69,7.59,0.11,1.7640464,
20230031740,J124838.01+500346.8,192.1584,50.063,0.0029,2230.9,2.14,2128.09,2337.8,2214.42,2.14,1409.9139,0.0101,0.00744,0.000007,6.7,3.8,43,15.78,4.28,61.07,6.42,13.08,2.54,430.64,88.35,393.32,88.35,2.54,16.87,35.69,1.78,8.11,0.1,3.233180898,2MASX J12484339+5003287 (z = 0.1051) within the beam.
20230033894,J163214.31+522931.8,248.0596,52.4922,0.003,2238.34,3.08,2121.57,2396.87,2221.75,3.08,1409.8792,0.0146,0.00747,0.00001,3.2,3.2,0,20.95,6.17,108.98,9.25,4.31,0.99,187.84,40.09,173.36,40.09,0.99,16.33,31.62,1.58,7.64,0.1,1.869863931,
20230052007,J095340.20+305457.8,148.4175,30.916,0.0068,2244.62,1.78,2160.02,2310.84,2227.94,1.78,1409.8499,0.0084,0.00749,0.000006,2.8,2.8,0,45.43,3.56,50.92,5.34,5.44,1.14,137.22,32.92,61.75,32.92,1.14,7.07,36.69,1.83,7.64,0.11,1.869863931,
20230063718,J124203.72+592650.4,190.5155,59.4473,0.0033,2274.11,1.25,2212.43,2310.8,2256.99,1.25,1409.7122,0.0059,0.00759,0.000004,3.1,3.1,0,16.9,2.5,28.4,3.74,9.37,1.17,177.54,26.27,160.38,26.27,1.17,14.58,35.52,1.78,7.72,0.08,2.05253232,Foreground star.
20230025690,J102119.06+435545.9,155.3294,43.9294,0.0048,2380.9,3.39,2134.33,2652.55,2362.14,3.39,1409.214,0.0161,0.00794,0.000011,2.4,2.4,0,181.22,6.78,222.48,10.17,1.64,0.76,261.96,42.59,205.77,42.59,0.76,10.17,39.84,1.99,7.99,0.08,2.811318201,The galaxy in the upper part of the beam is in the background (z = 0.196).
20230041514,J114019.02+640804.2,175.0793,64.1345,0.002,2758.45,2.65,2480.86,2993.71,2733.3,2.65,1407.4555,0.0126,0.0092,0.000009,3.1,3.1,0,262.72,5.3,410.63,7.95,5.29,1.44,1459.21,80.79,1437.18,80.79,1.44,24.63,43.24,2.16,8.8,0.05,7.223871372,some sky background subtraction patterns.
20230038497,J093343.62+571730.7,143.4318,57.2918,0.0031,2777.72,2.82,2664.72,2927.82,2752.22,2.82,1407.3658,0.0134,0.00927,0.00001,2.3,2.3,0,77.14,5.64,144.63,8.46,3.87,0.99,342.74,38.76,311.28,38.76,0.99,15.63,42.4,2.12,8.16,0.07,3.427125468,
20230038070,J082900.73+563401.0,127.253,56.5669,0.0046,2963.51,2.57,2841.78,3052.49,2934.5,2.57,1406.5022,0.0122,0.00989,0.000009,6.4,3.6,171,48.46,5.14,74.33,7.71,6.78,1.88,351.64,65.4,395.21,65.4,1.88,10.62,42.38,2.12,8.17,0.09,3.467288701,"In Legacy images, patterns from ghost image of a nearby star"
20230007666,J112738.43+313854.4,171.9101,31.6484,0.0056,3041.16,3.7,2907.46,3190.78,3010.62,3.7,1406.1415,0.0175,0.01014,0.000013,4,3.2,24,47.71,7.4,82.88,11.09,3.82,1.43,215.29,58.47,202.36,58.47,1.43,8.61,48.26,2.41,8.07,0.13,3.085957953,
20230003607,J145357.07-020517.7,223.4878,-2.0882,0.0029,3043.47,1.43,2756.15,3481.12,3012.88,1.43,1406.1308,0.0068,0.01015,0.000005,3.1,3.1,0,342.39,2.86,362.71,4.29,3.31,1.43,1132.78,95.59,1105.21,95.59,1.43,16.91,44.89,2.24,8.73,0.06,6.658095258,
20230007651,J110735.21+313821.8,166.8967,31.6394,0.0042,3045.12,1.8,2927.22,3151.22,3014.5,1.8,1406.1232,0.0085,0.01016,0.000006,4.5,3,13,93.74,3.6,108.79,5.39,5.36,1.13,321.15,40.74,358.6,40.74,1.13,11.57,48.48,2.42,8.25,0.07,3.806010695,Background galaxies within the beam.
20230039489,J141853.00+584028.1,214.7208,58.6745,0.0026,3102.21,1.9,2861.32,3335.77,3070.44,1.9,1405.8581,0.009,0.01035,0.000006,3.1,3.1,0,337.85,3.79,382.43,5.69,3.25,1.15,1008.35,61.57,985.11,61.57,1.15,18.89,48.75,2.44,8.75,0.05,6.815065031,
20230051945,J134302.65-035855.5,205.7611,-3.9821,0.0031,3161.19,3.84,3005.84,3289.35,3128.2,3.84,1405.5845,0.0182,0.01054,0.000013,3.1,3.1,0,33.27,7.67,156.96,11.51,6.83,1.61,365.19,65.69,336.02,65.69,1.61,15.56,45.34,2.27,8.24,0.09,3.761923886,
20230052266,J145225.56+353411.6,223.1065,35.5699,0.0063,3169.94,2.28,3078.4,3243.24,3136.77,2.28,1405.5439,0.0108,0.01057,0.000008,5.1,4.3,8,44.19,4.56,54.91,6.84,4.06,1.38,179.33,41.94,140.16,41.94,1.38,7.71,48.18,2.41,7.99,0.11,2.811318201,
20230012538,J143856.08+353449.5,219.7337,35.5804,0.0054,3172.38,1.88,3065.17,3309.17,3139.16,1.88,1405.5325,0.0089,0.01058,0.000006,3.1,3.1,0,61.34,3.76,71.19,5.64,3.7,0.99,176.13,37.38,192.16,37.38,0.99,8.96,48.17,2.41,7.98,0.1,2.778753382,
20230003975,J044708.64-013826.8,71.786,-1.6408,0.0047,3254.48,1.76,3150.8,3361.89,3219.53,1.76,1405.1517,0.0084,0.01086,0.000006,2.4,2.4,0,93.91,3.53,105.35,5.29,3.8,1.17,294.91,40.67,313.37,40.67,1.17,10.29,39.34,1.97,8.03,0.07,2.945438806,
20230031396,J093353.22+493752.0,143.4717,49.6311,0.0029,3254.88,2.02,3038.73,3626.23,3219.92,2.02,1405.1499,0.0096,0.01086,0.000007,2.8,2.8,0,201.29,4.04,240.63,6.06,3.48,0.96,574.01,57.51,733.1,57.51,0.96,16.65,50.08,2.5,8.53,0.06,5.274119969,
20230008825,J001509.86+322557.5,3.7911,32.4327,0.0035,3279.42,3.1,2873.83,3731.73,3243.93,3.1,1405.0361,0.0147,0.01094,0.000011,3.7,3.4,108,316.24,6.2,379.88,9.3,4.11,1.56,972.2,113.84,951.52,113.84,1.56,13.81,37.05,1.85,8.49,0.07,5.033962829,
20230024909,J091948.92+431501.1,139.9538,43.2503,0.0022,3320.48,2.88,3078.02,3573.06,3284.11,2.88,1404.8458,0.0136,0.01108,0.00001,3.7,3.7,0,248.24,5.76,381.06,8.63,6.2,1.88,1612.62,103.14,1629.06,103.14,1.88,21.49,51.2,2.56,8.99,0.05,9.01384331,
20230003899,J111633.19-014433.8,169.1383,-1.7427,0.0066,3466.45,2.44,3348.11,3599.15,3426.83,2.44,1404.1696,0.0115,0.01156,0.000008,3.4,3.4,0,58.03,4.87,69.1,7.31,5.08,1.75,246.85,66.81,227.74,66.81,1.75,7.33,50.58,2.53,8.17,0.13,3.467288701,Th yellowish galaxies within the beam are background galaxies.
